FDLite: A Single Stage Lightweight Face Detector Network

Face detection is frequently attempted by using heavy pre-trained backbone networks like ResNet-50/101/152 and VGG16/19. Few recent works have also proposed lightweight detectors with customized backbones, novel loss functions and efficient training strategies. The novelty of this work lies in the design of a lightweight detector while training with only the commonly used loss functions and learning strategies. The proposed face detector grossly follows the established RetinaFace architecture. The first contribution of this work is the design of a customized lightweight backbone network (BLite) having 0.167M parameters with 0.52 GFLOPs. The second contribution is the use of two independent multi-task losses. The proposed lightweight face detector (FDLite) has 0.26M parameters with 0.94 GFLOPs. The network is trained on the WIDER FACE dataset. FDLite is observed to achieve 92.3\%, 89.8\%, and 82.2\% Average Precision (AP) on the easy, medium, and hard subsets of the WIDER FACE validation dataset, respectively.

==> egbib.txt <==
@inproceedings{viola2001rapid,
  title={Rapid object detection using a boosted cascade of simple features},
  author={Viola, Paul and Jones, Michael},
  booktitle={Proceedings of the 2001 IEEE Computer Society Conference on Computer Vision and Pattern Recognition. CVPR 2001},
  volume={1},
  pages={I--I},
  year={2001},
  organization={IEEE},
annote = {},
}


@techreport{fddb2010,
  title={{FDDB}: A benchmark for face detection in unconstrained settings},
  author={Jain, Vidit and Learned-Miller, Erik},
  year={2010},
  institution={UMass Amherst technical report}
}

@inproceedings{wider_face2016,
  title={{WIDER FACE}: A face detection benchmark},
  author={Yang, Shuo and Luo, Ping and Loy, Chen-Change and Tang, Xiaoou},
  booktitle={Proceedings of the IEEE Computer Society Conference on Computer Vision and Pattern Recognition},
  pages={5525--5533},
  year={2016}
}

%----------------CascadeCNN---------------%
@inproceedings{cascadeCNN2015,
  title={A convolutional neural network cascade for face detection},
  author={Li, Haoxiang and Lin, Zhe and Shen, Xiaohui and Brandt, Jonathan and Hua, Gang},
  booktitle={Proceedings of the IEEE Computer Society Conference on Computer Vision and Pattern Recognition},
  pages={5325--5334},
  year={2015}
}

@inproceedings{2016jointCascadeCNN,
  title={Joint training of cascaded CNN for face detection},
  author={Qin, Hongwei and Yan, Junjie and Li, Xiu and Hu, Xiaolin},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={3456--3465},
  year={2016}
}

@inproceedings{MTCNN,
  title={Joint face detection and alignment using multitask cascaded convolutional networks},
  author={Zhang, K., Zhang, Z., Li, Z},
  booktitle={Proceedings of the IEEE signal processing letters},
  volume={23},
  number={10},
  pages={1499-1503},
  year={2016}
}


%-------------RCNN-------------------%
@article{faster_rcnn2015,
  title={Faster {R-CNN}: Towards Real-Time Object Detection with Region Proposal Networks},
  author={Ren, Shaoqing and He, Kaiming and Girshick, Ross and Sun, Jian},
  journal={IEEE Transactions on Pattern Analysis \& Machine Intelligence},
  volume={39},
  number={06},
  pages={1137--1149},
  year={2017},
  publisher={IEEE Computer Society}
}

@article{face_rcnn2017,
  title={Face {R-CNN}},
  author={Wang, Hao and Li, Zhifeng and Ji, Xing and Wang, Yitong},
  journal={arXiv preprint arXiv:1706.01061},
  year={2017}
}

%-------------------SSD--------------------------%
@inproceedings{ssd2016,
  title={{SSD}: Single shot multibox detector},
  author={Liu, Wei, et al},
  booktitle={Proceedings of the IEEE European Conference on Computer Vision},
  pages={21--37},
  year={2016}
}

@inproceedings{ssh2017,
  title={{SSH}: Single stage headless face detector},
  author={Najibi, Mahyar and Samangouei, Pouya and Chellappa, Rama and Davis, Larry S},
  booktitle={Proceedings of the IEEE International Conference on Computer Vision},
  pages={4875--4884},
  year={2017}
}

@INPROCEEDINGS{imagenet,
  author={Deng, Jia and Dong, Wei and Socher, Richard and Li, Li-Jia and Kai Li and Li Fei-Fei},
  booktitle={2009 IEEE Conference on Computer Vision and Pattern Recognition}, 
  title={ImageNet: A large-scale hierarchical image database}, 
  year={2009},
  volume={},
  number={},
  pages={248-255},
  keywords={Large-scale systems;Image databases;Explosions;Internet;Robustness;Information retrieval;Image retrieval;Multimedia databases;Ontologies;Spine},
  doi={10.1109/CVPR.2009.5206848}}

@inproceedings{s3fd2017,
  title={{S3FD}: Single shot scale-invariant face detector},
  author={Zhang, Shifeng and Zhu, Xiangyu and Lei, Zhen and Shi, Hailin and Wang, Xiaobo and Li, Stan Z},
  booktitle={Proceedings of the IEEE International Conference on Computer Vision},
  pages={192--201},
  year={2017}
}

@inproceedings{2018pyramidbox,
  title={Pyramidox: A context-assisted single shot face detector},
  author={Tang, Xu and Du, Daniel K and He, Zeqiang and Liu, Jingtuo},
  booktitle={Proceedings of the European Conference on Computer Vision (ECCV)},
  pages={797--813},
  year={2018}
}


@inproceedings{2022mogface,
  title={Mogface: Towards a deeper appreciation on face detection},
  author={Liu, Yang and Wang, Fei and Deng, Jiankang and Zhou, Zhipeng and Sun, Baigui and Li, Hao},
  booktitle={Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
  pages={4093--4102},
  year={2022}
}


@inproceedings{liu2020hambox,
  title={Hambox: Delving into mining high-quality anchors on face detection},
  author={Liu, Yang and Tang, Xu and Han, Junyu and Liu, Jingtuo and Rui, Dinger and Wu, Xiang},
  booktitle={2020 IEEE/CVF Conference on Computer Vision and Pattern Recognition (CVPR)},
  pages={13043--13051},
  year={2020},
  organization={IEEE}
}

@inproceedings{li2021asfd,
  title={ASFD: Automatic and scalable face detector},
  author={Li, Jian and Zhang, Bin and Wang, Yabiao and Tai, Ying and Zhang, Zhenyu and Wang, Chengjie and Li, Jilin and Huang, Xiaoming and Xia, Yili},
  booktitle={Proceedings of the 29th ACM International Conference on Multimedia},
  pages={2139--2147},
  year={2021}
}

%---------------RetinaNet--------------------------%
@inproceedings{lin2017focal,
  title={Focal loss for dense object detection},
  author={Lin, Tsung-Yi and Goyal, Priya and Girshick, Ross and He, Kaiming and Doll{\'a}r, Piotr},
  booktitle={Proceedings of the IEEE International Conference on Computer Vision},
  pages={2980--2988},
  year={2017}
}

@inproceedings{Faceboxes,
  title={Faceboxes: A CPU real-time face detector with high accuracy},
  author={Zhang, Shifeng and Zhu, Xiangyu and Lei, Zhen and Shi, Hailin and Wang, Xiaobo and Li, Stan Z},
  booktitle={2017 IEEE International Joint Conference on Biometrics (IJCB)},
  pages={1--9},
  year={2017},
  organization={IEEE}
}

@inproceedings{progressface,
  title={Progressface: Scale-aware progressive learning for face detection},
  author={Zhu, Jiashu and Li, Dong and Han, Tiantian and Tian, Lu and Shan, Yi},
  booktitle={Computer Vision--ECCV 2020: 16th European Conference, Glasgow, UK, August 23--28, 2020, Proceedings, Part VI 16},
  pages={344--360},
  year={2020},
  organization={Springer}
}

@inproceedings{retinaface,
  title={{RetinaFace}: Single-shot multi-level face localisation in the wild},
  author={Deng, Jiankang and Guo, Jia and Ververas, Evangelos and Kotsia, Irene and Zafeiriou, Stefanos},
  booktitle={Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
  pages={5203--5212},
  year={2020}
}IEEE International Confer

@inproceedings{srn_face,
  title={Selective refinement network for high-performance face detection},
  author={Chi, Cheng and Zhang, Shifeng and Xing, Junliang and Lei, Zhen and Li, Stan Z and Zou, Xudong},
  booktitle={Proceedings of the AAAI Conference on Artificial Intelligence},
  volume={33},
  number={01},
  pages={8231--8238},
  year={2019}
}

@article{refineface2020,
  title={{RefineFace}: Refinement neural network for high-performance face detection},
  author={Zhang, Shifeng and Chi, Cheng and Lei, Zhen and Li, Stan Z},
  journal={IEEE Transactions on Pattern Analysis \& Machine Intelligence},
  volume={43},
  number={11},
  pages={4008--4020},
  year={2020},
  publisher={IEEE}
}

%----------Application-----------%
@article{vgg16,
  title={Very deep convolutional networks for large-scale image recognition},
  author={Simonyan, Karen and Zisserman, Andrew},
  journal={arXiv preprint arXiv:1409.1556},
  year={2014}
}

@article{2019lffd,
  title={{LFFD}: A light and fast face detector for edge devices},
  author={He, Yonghao and Xu, Dezhong and Wu, Lifang and Jian, Meng and Xiang, Shiming and Pan, Chunhong},
  journal={arXiv preprint arXiv:1904.10633},
  year={2019}
}


@inproceedings{2019dsfd,
  title={{DSFD}: dual shot face detector},
  author={Li, Jian and Wang, Yabiao and Wang, Changan and Tai, Ying and Qian, Jianjun and Yang, Jian and Wang, Chengjie and Li, Jilin and Huang, Feiyue},
  booktitle={Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
  pages={5060--5069},
  year={2019}
}

@inproceedings{Inception_V1_2015,
  title={Going deeper with convolutions},
  author={Szegedy, Christian and Liu, Wei and Jia, Yangqing and Sermanet, Pierre and Reed, Scott and Anguelov, Dragomir and Erhan, Dumitru and Vanhoucke, Vincent and Rabinovich, Andrew},
  booktitle={Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
  pages={1--9},
  year={2015}
}

@article{SCRFD,
  title={Sample and computation redistribution for efficient face detection},
  author={Guo, Jia and Deng, Jiankang and Lattas, Alexandros and Zafeiriou, Stefanos},
  journal={arXiv preprint arXiv:2105.04714},
  year={2021}
}

@inproceedings{resnet,
  title={Deep residual learning for image recognition},
  author={He, Kaiming and Zhang, Xiangyu and Ren, Shaoqing and Sun, Jian},
  booktitle={Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
  pages={770--778},
  year={2016}
}

@inproceedings{densenet,
  title={Densely connected convolutional networks},
  author={Huang, Gao and Liu, Zhuang and Van Der Maaten, Laurens and Weinberger, Kilian Q},
  booktitle={Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
  pages={4700--4708},
  year={2017}
}

@article{mobilenets,
  title={{MobileNets}: Efficient convolutional neural networks for mobile vision applications},
  author={Howard, Andrew G and Zhu, Menglong and Chen, Bo and Kalenichenko, Dmitry and Wang, Weijun and Weyand, Tobias and Andreetto, Marco and Adam, Hartwig},
  journal={arXiv preprint arXiv:1704.04861},
  year={2017}
}

@inproceedings{FPN_network,
  title={Feature pyramid networks for object detection},
  author={Lin, Tsung-Yi and Doll{\'a}r, Piotr and Girshick, Ross and He, Kaiming and Hariharan, Bharath and Belongie, Serge},
  booktitle={Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
  pages={2117--2125},
  year={2017}
}

@inproceedings{qi2022yolo5face,
  title={YOLO5Face: why reinventing a face detector},
  author={Qi, Delong and Tan, Weijun and Yao, Qi and Liu, Jingfeng},
  booktitle={European Conference on Computer Vision},
  pages={228--244},
  year={2022},
  organization={Springer}
}

@inproceedings{zhang2018shufflenet,
  title={Shufflenet: An extremely efficient convolutional neural network for mobile devices},
  author={Zhang, Xiangyu and Zhou, Xinyu and Lin, Mengxiao and Sun, Jian},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={6848--6856},
  year={2018}
}

@inproceedings{OHME,
  title={Training region-based object detectors with online hard example mining},
  author={Shrivastava, Abhinav and Gupta, Abhinav and Girshick, Ross},
  booktitle={Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
  pages={761--769},
  year={2016}
}


@article{wu1999face,
  title={Face detection from color images using a fuzzy pattern matching method},
  author={Wu, Haiyuan and Chen, Qian and Yachida, Masahiko},
  journal={IEEE Transactions on Pattern Analysis \& Machine Intelligence},
  volume={21},
  number={6},
  pages={557--563},
  year={1999},
  publisher={IEEE}
}

@article{yow1997feature,
  title={Feature-based human face detection},
  author={Yow, Kin Choong and Cipolla, Roberto},
  journal={Image and vision computing},
  volume={15},
  number={9},
  pages={713--735},
  year={1997},
  publisher={Elsevier}
}

@article{TR3,
  title={Face detection in color images},
  author={Hsu, Rein-Lien and Abdel-Mottaleb, Mohamed and Jain, Anil K},
  journal={IEEE transactions on pattern analysis and machine intelligence},
  volume={24},
  number={5},
  pages={696--706},
  year={2002},
  publisher={IEEE}
}

@inproceedings{jeong2024EResFD,
  title={EResFD: Rediscovery of the effectiveness of standard convolution for lightweight face detection},
  author={Jeong, Joonhyun and Kim, Beomyoung and Yu, Joonsang and Yoo, Youngjoon},
  booktitle={Proceedings of the IEEE/CVF Winter Conference on Applications of Computer Vision},
  pages={988--998},
  year={2024}
}


